Radio Resource Management in Joint Radar and Communication: A Comprehensive Survey

Joint radar and communication (JRC) has recently attracted substantial attention. The first reason is that JRC allows individual radar and communication systems to share spectrum bands and thus improves the spectrum utilization. The second reason is that JRC enables a single hardware platform, e.g., an autonomous vehicle or a UAV, to simultaneously perform the communication function and the radar function. As a result, JRC is able to improve the efficiency of resources, i.e., spectrum and energy, reduce the system size, and minimize the system cost. However, there are several challenges to be solved for the JRC design. In particular, sharing the spectrum imposes the interference caused by the systems, and sharing the hardware platform and energy resource complicates the design of the JRC transmitter and compromises the performance of each function. To address the challenges, several resource management approaches have been recently proposed, and this paper presents a comprehensive literature review on resource management for JRC. First, we give fundamental concepts of JRC, important performance metrics used in JRC systems, and applications of the JRC systems. Then, we review and analyze resource management approaches, i.e., spectrum sharing, power allocation, and interference management, for JRC. In addition, we present security issues to JRC and provide a discussion of countermeasures to the security issues. Finally, we highlight important challenges in the JRC design and discuss future research directions related to JRC.

==> reference.bib.txt <==
% This file was created with JabRef 2.8.
% Encoding: Cp1252

@INPROCEEDINGS{Dong.etal09,
  author = {Lun Dong and Zhu Han and Petropulu, A. P. and Poor, H. V. },
  title = {Amplify-and-forward based cooperation for secure wireless communications},
  booktitle = {Proc. IEEE Int. Conf. Acoustics, Speech and Signal Processing (ICASSP
	2009)},
  year = {2009},
  pages = {2613--2616},
  timestamp = {2012.07.14}
}

@BOOK{Chong2001,
  title = {An introduction to optimization},
  publisher = {Wiley},
  year = {2001},
  author = {Chong, Edwin Kah Pin and Zak, Stanislaw H.},
  pages = {xv, 476 p.},
  series = {Wiley-Interscience series in discrete mathematics and optimization},
  address = {New York},
  edition = {2nd},
  keywords = {Mathematical optimization.}
}

@INPROCEEDINGS{Boyer.etal01,
  author = {Boyer, J. and Falconer, D. and Yanikomeroglu, H. },
  title = {A theoretical characterization of the multihop wireless communications
	channel without diversity},
  booktitle = {Proc. 12th IEEE Int Symp. Personal, Indoor and Mobile Radio Communications
	(PIRMC 2001)},
  year = {2001},
  volume = {2},
  pages = {E-116-E-120},
  timestamp = {2012.07.14}
}

@ARTICLE{Jeon.etal11,
  author = {Hyoungsuk Jeon and Namshik Kim and Jinho Choi and Hyuckjae Lee and
	Jeongseok Ha},
  title = {Bounds on Secrecy Capacity Over Correlated Ergodic Fading Channels
	at High SNR},
  journal = {IEEE Transactions on Information Theory},
  year = {2011},
  volume = {57},
  pages = {1975--1983},
  number = {4},
  timestamp = {2012.07.14}
}

@ARTICLE{Shannon1949,
  author = {Shannon, C. E.},
  title = {Communication theory of secrecy systems},
  journal = {Bell System Technical Journal},
  year = {1949},
  volume = {28},
  pages = {656-715},
  number = {4}
}

@ARTICLE{Hasna.Alouini03,
  author = {Hasna, M. O. and Alouini, M.-S.},
  title = {End-to-end performance of transmission systems with relays over {R}ayleigh-fading
	channels},
  journal = {IEEE Transactions on Wireless Communications},
  year = {2003},
  volume = {2},
  pages = {1126--1131},
  number = {6},
  timestamp = {2012.07.14}
}

@INPROCEEDINGS{He2008,
  author = {Xiang He and Yener, A.},
  title = {End-to-end secure multi-hop communication with untrusted relays is
	possible},
  booktitle = {Proc. 42nd Asilomar Conf. Signals, Systems and Computers},
  year = {2008},
  pages = {681--685},
  timestamp = {2012.07.14}
}

@ARTICLE{Jeong.etal12,
  author = {Cheol Jeong and Il-Min Kim and Dong In Kim},
  title = {Joint Secure Beamforming Design at the Source and the Relay for an
	Amplify-and-Forward {MIMO} Untrusted Relay System},
  journal = {IEEE Transactions on Signal Processing},
  year = {2012},
  volume = {60},
  pages = {310--325},
  number = {1},
  timestamp = {2012.07.14}
}

@ARTICLE{Gopala2008,
  author = {Gopala, P. K. and Lifeng Lai and El Gamal, H. },
  title = {On the Secrecy Capacity of Fading Channels},
  journal = {IEEE Transactions on Information Theory},
  year = {2008},
  volume = {54},
  pages = {4687--4698},
  number = {10},
  timestamp = {2012.07.14}
}

@ARTICLE{Krikidis2010,
  author = {Krikidis, I. },
  title = {Opportunistic relay selection for cooperative networks with secrecy
	constraints},
  journal = {IET Communications},
  year = {2010},
  volume = {4},
  pages = {1787--1791},
  number = {15},
  __markedentry = {[Linh-Trung:]},
  timestamp = {2012.07.14}
}

@ARTICLE{Hasna.Alouini03a,
  author = {Hasna, M. O. and Alouini, M.-S. },
  title = {Outage probability of multihop transmission over {N}akagami fading
	channels},
  journal = {IEEE Communications Letters},
  year = {2003},
  volume = {7},
  pages = {216--218},
  number = {5},
  timestamp = {2012.07.14}
}

@BOOK{Papoulis2002,
  title = {Probability, random variables, and stochastic processes},
  publisher = {McGraw-Hill},
  year = {2002},
  author = {Papoulis, Athanasios and Pillai, S. Unnikrishna},
  pages = {x, 852 p.},
  address = {Boston},
  edition = {4th},
  keywords = {Probabilities. Random variables. Stochastic processes.}
}

@ARTICLE{Krikidis2009,
  author = {Krikidis, I. and Thompson, J. and Mclaughlin, S. },
  title = {Relay selection for secure cooperative networks with jamming},
  journal = {IEEE Transactions on Wireless Communications},
  year = {2009},
  volume = {8},
  pages = {5003--5011},
  number = {10},
  __markedentry = {[Linh-Trung:]},
  timestamp = {2012.07.14}
}

@INPROCEEDINGS{Fu.etal10,
  author = {Shengli Fu and Tao Zhang and Colef, M. },
  title = {Secrecy in Two-Way Relay Systems},
  booktitle = {Proc. IEEE Global Telecommunications Conf. (GLOBECOM 2010)},
  year = {2010},
  pages = {1--5},
  timestamp = {2012.07.14}
}

@INPROCEEDINGS{Dong.etal08,
  author = {Lun Dong and Zhu Han and Petropulu, A. P. and Poor, H. V.},
  title = {Secure wireless communications via cooperation},
  booktitle = {Proc. 46th Annual Allerton Conf. Communication, Control, and Computing},
  year = {2008},
  pages = {1132--1138},
  timestamp = {2012.07.14}
}

@BOOK{Gradshteyn2007,
  title = {Table of integrals, series and products},
  publisher = {Elsevier},
  year = {2007},
  author = {Gradshteyn, I. S. and Ryzhik, I. M. and Jeffrey, Alan and Zwillinger,
	Daniel},
  pages = {xlv, 1171 p.},
  address = {Amsterdam ; Boston},
  edition = {7th},
  keywords = {Mathematics Tables.}
}

@ARTICLE{Lai2008,
  author = {Lifeng Lai and El Gamal, H. },
  title = {The Relay--Eavesdropper Channel: {C}ooperation for Secrecy},
  journal = {IEEE Transactions on Information Theory},
  year = {2008},
  volume = {54},
  pages = {4005--4019},
  number = {9},
  __markedentry = {[Linh-Trung:6]},
  timestamp = {2012.07.14}
}

@BOOK{Goldsmith2005,
  title = {Wireless communications},
  publisher = {Cambridge University Press},
  year = {2005},
  author = {Goldsmith, Andrea},
  pages = {xxviii, 644 p.},
  address = {Cambridge ; New York},
  keywords = {Wireless communication systems.}
}


